Exoplanet Atmosphere Measurements from Direct Imaging

In the last decade, about a dozen giant exoplanets have been directly imaged in the IR as companions to young stars. With photometry and spectroscopy of these planets in hand from new extreme coronagraphic instruments such as SPHERE at VLT and GPI at Gemini, we are beginning to characterize and classify the atmospheres of these objects. Initially, it was assumed that young planets would be similar to field brown dwarfs, more massive objects that nonetheless share similar effective temperatures and compositions. Surprisingly, young planets appear considerably redder than field brown dwarfs, likely a result of their low surface gravities and indicating much different atmospheric structures. Preliminarily, young free-floating planets appear to be as or more variable than field brown dwarfs, due to rotational modulation of inhomogeneous surface features. Eventually, such inhomogeneity will allow the top of atmosphere structure of these objects to be mapped via Doppler imaging on extremely large telescopes. Direct imaging spectroscopy of giant exoplanets now is a prelude for the study of habitable zone planets. Eventual direct imaging spectroscopy of a large sample of habitable zone planets with future telescopes such as LUVOIR will be necessary to identify multiple biosignatures and establish habitability for Earth-mass exoplanets in the habitable zones of nearby stars.

==> README.txt <==
This directory contains the latex-template for chapters of the Handbook of Exoplanets

Files are:
- HBexoTemplate.tex : the template file. If latex is used from command line, compile with sequence latex, bibtex, latex, latex.
- HBexoTemplatePdf.pdf : a compiled version of HBexoTemplate.tex
- svmult.cls  : the latex class file
- spbasicHBexo.bst : bibliography style file used by the template. Only needed if bibtex is used.
- HBexoTemplateBib.bib : example bibtex entries used by template 
- template_fig1.pdf : example figure


